Multilingual Event Linking to Wikidata

We present a task of multilingual linking of events to a knowledge base. We automatically compile a large-scale dataset for this task, comprising of 1.8M mentions across 44 languages referring to over 10.9K events from Wikidata. We propose two variants of the event linking task: 1) multilingual, where event descriptions are from the same language as the mention, and 2) crosslingual, where all event descriptions are in English. On the two proposed tasks, we compare multiple event linking systems including BM25+ (Lv and Zhai, 2011) and multilingual adaptations of the biencoder and crossencoder architectures from BLINK (Wu et al., 2020). In our experiments on the two task variants, we find both biencoder and crossencoder models significantly outperform the BM25+ baseline. Our results also indicate that the crosslingual task is in general more challenging than the multilingual task. To test the out-of-domain generalization of the proposed linking systems, we additionally create a Wikinews-based evaluation set. We present qualitative analysis highlighting various aspects captured by the proposed dataset, including the need for temporal reasoning over context and tackling diverse event descriptions across languages.

==> figures/acc_lang_mbert.dat <==
id lang code mentions multilingual_acc_bi crosslingual_acc_bi multilingual_acc_cross crosslingual_acc_cross
1 English en 35601 85.9 89.5 90.4 86.9
2 German de 22295 87.7 86.1 92.3 78.7
3 Russian ru 20614 82.2 80.5 85.0 65.6
4 French fr 14853 77.8 83.2 82.1 72.6
5 Polish pl 12417 79.2 79.7 85.4 69.8
6 Italian it 11151 80.6 79.5 86.8 73.0
7 Spanish es 8766 89.2 91.0 93.4 84.8
8 Ukrainian uk 5649 88.0 85.9 89.9 67.0
9 Portuguese pt 4853 88.0 85.5 91.7 76.7
10 Finnish fi 4842 84.5 79.1 92.8 61.1
11 Japanese ja 4835 76.9 71.8 86.2 65.7
12 Czech cs 4015 88.7 86.2 91.1 61.9
13 Dutch nl 3740 90.2 89.6 94.0 78.4
14 Arabic ar 3669 79.9 78.8 88.4 60.2
15 Hungarian hu 3003 82.6 82.2 92.3 64.1
16 Swedish sv 2965 89.8 88.8 95.4 76.2
17 Hebrew he 2808 89.9 77.0 94.9 64.1
18 Norwegian no 2179 90.5 85.6 90.8 75.6
19 Chinese zh 2143 85.3 71.3 93.2 63.9
20 Serbian sr 2046 85.2 73.6 93.0 61.5
21 Catalan ca 2027 92.1 88.0 93.3 80.2
22 Vietnamese vi 1507 84.1 85.9 92.3 68.9
23 Korean ko 1483 87.2 79.1 95.1 59.7
24 Turkish tr 1453 88.7 87.5 95.4 77.3
25 Indonesian id 1390 86.3 87.8 92.4 80.5
26 Greek el 1306 87.7 82.6 92.6 54.4
27 Bulgarian bg 1228 92.2 82.7 93.2 70.9
28 Romanian ro 1213 92.6 92.3 96.5 70.7
29 Persian fa 1115 84.5 73.6 92.9 59.1
30 Danish da 895 90.3 86.0 93.6 72.7
31 Belarusian be 737 91.7 86.2 91.9 74.6
32 Slovak sk 726 95.2 88.2 93.0 57.6
33 Slovene sl 656 90.7 88.4 94.2 82.3
34 Malay ms 613 89.2 86.3 89.9 71.8
35 Thai th 567 19.2 12.0 23.3 12.5
36 Bengali bn 533 83.9 76.9 93.6 49.2
37 Afrikaans af 211 97.6 94.3 99.5 96.7
38 Tamil ta 195 92.8 86.7 95.9 64.1
39 Hindi hi 134 89.6 85.8 96.3 80.6
40 Malayalam ml 109 89.9 81.7 91.7 61.5
41 Marathi mr 79 82.3 67.1 92.4 39.2
42 Telugu te 14 100.0 100.0 92.9 78.6
43 Swahili sw 12 100.0 100.0 100.0 100.0
44 Sinhala si 2 100.0 0.0 50.0 0.0

==> figures/acc_lang_xlmr.dat <==
id lang code mentions multilingual_acc_bi crosslingual_acc_bi multilingual_acc_cross crosslingual_acc_cross
1 English en 35601 85.6 85.9 87.0 85.4
2 German de 22295 87.5 81.4 89.2 80.2
3 Russian ru 20614 81.9 75.5 83.7 66.7
4 French fr 14853 72.7 73.6 77.6 69.9
5 Polish pl 12417 80.4 74.9 84.5 73.2
6 Italian it 11151 78.2 74.1 84.1 73.8
7 Spanish es 8766 85.7 86.0 90.9 83.4
8 Ukrainian uk 5649 87.3 80.4 89.7 68.8
9 Portuguese pt 4853 87.2 79.9 89.8 79.6
10 Finnish fi 4842 85.3 78.6 92.0 67.7
11 Japanese ja 4835 83.0 69.0 87.9 69.0
12 Czech cs 4015 88.4 81.3 85.9 67.0
13 Dutch nl 3740 88.8 83.2 90.1 81.5
14 Arabic ar 3669 81.2 69.1 87.9 59.8
15 Hungarian hu 3003 83.6 79.0 89.2 77.0
16 Swedish sv 2965 89.8 73.2 88.4 70.0
17 Hebrew he 2808 88.9 71.8 95.1 69.3
18 Norwegian no 2179 90.2 82.5 89.9 77.5
19 Chinese zh 2143 86.7 67.2 92.5 64.3
20 Serbian sr 2046 83.5 75.0 90.4 72.8
21 Catalan ca 2027 88.7 83.0 91.2 81.9
22 Vietnamese vi 1507 90.0 76.5 92.8 74.9
23 Korean ko 1483 90.9 76.6 95.8 74.9
24 Turkish tr 1453 92.2 79.9 95.5 79.8
25 Indonesian id 1390 90.3 85.9 92.0 85.1
26 Greek el 1306 92.0 79.1 94.5 70.3
27 Bulgarian bg 1228 90.2 79.4 93.2 79.9
28 Romanian ro 1213 93.4 89.7 93.7 81.1
29 Persian fa 1115 86.5 61.9 93.6 60.3
30 Danish da 895 93.1 85.4 92.5 81.1
31 Belarusian be 737 89.0 79.1 92.7 68.1
32 Slovak sk 726 89.8 81.8 88.7 58.0
33 Slovene sl 656 91.5 82.0 91.8 84.8
34 Malay ms 613 84.8 84.3 89.1 80.6
35 Thai th 567 89.9 75.0 95.1 73.0
36 Bengali bn 533 88.4 76.7 93.4 58.7
37 Afrikaans af 211 97.2 85.3 98.6 91.5
38 Tamil ta 195 93.8 81.5 95.4 67.2
39 Hindi hi 134 95.5 85.8 98.5 79.1
40 Malayalam ml 109 93.6 85.3 93.6 79.8
41 Marathi mr 79 92.4 88.6 94.9 77.2
42 Telugu te 14 92.9 85.7 92.9 92.9
43 Swahili sw 12 100.0 100.0 100.0 100.0
44 Sinhala si 2 50.0 0.0 100.0 50.0

==> figures/bm25_context_length.dat <==
k mention context-8 context-16 context-32 context-64 context-128
1 52.3 52.6 53.4 48.0 40.3 34.1
4 66.1 68.5 71.0 67.2 60.4 53.7
8 71.7 74.2 76.8 74.1 68.2 61.9
16 77.5 79.5 81.7 79.9 75.0 69.3
32 83.6 84.6 86.1 84.7 80.8 76.1
64 88.6 89.0 89.7 88.7 85.7 81.8

==> figures/dataset_lang_stats.dat <==
id lang code events mentions genus
1 English en 10747 328789 Germanic
2 French fr 8183 136482 Romance
3 Russian ru 7929 180891 Slavic
4 German de 7371 209469 Germanic
5 Italian it 7116 108012 Romance
6 Polish pl 6270 110381 Slavic
7 Spanish es 5064 91896 Romance
8 Portuguese pt 4466 45125 Romance
9 Dutch nl 4151 41973 Germanic
10 Japanese ja 3832 49198 Japanese
11 Ukrainian uk 3428 53098 Slavic
12 Finnish fi 3253 47944 Finnic
13 Hungarian hu 3067 27333 Ugric
14 Swedish sv 2865 23152 Germanic
15 Czech cs 2839 36658 Slavic
16 Chinese zh 2759 21259 Chinese
17 Arabic ar 2691 28801 Semitic
18 Catalan ca 2631 22296 Romance
19 Norwegian no 2514 24092 Germanic
20 Turkish tr 2342 19846 Turkic
21 Indonesian id 2274 14049 Malayo-Sumbawan
22 Hebrew he 1871 34470 Semitic
23 Korean ko 1732 13544 Korean
24 Serbian sr 1611 24093 Slavic
25 Persian fa 1566 10449 Iranian
26 Vietnamese vi 1439 13744 Viet-Muong
27 Bulgarian bg 1426 12570 Slavic
28 Slovene sl 1288 8577 Slavic
29 Romanian ro 1224 12117 Romance
30 Danish da 1189 10267 Germanic
31 Greek el 997 13361 Greek
32 Malay ms 824 4650 Malayo-Sumbawan
33 Thai th 800 4749 Kam-Tai
34 Belarusian be 737 7091 Slavic
35 Slovak sk 726 5748 Slavic
36 Afrikaans af 316 2036 Germanic
37 Bengali bn 270 3136 Indic
38 Tamil ta 250 1682 Southern-Dravidian
39 Hindi hi 216 1219 Indic
40 Malayalam ml 136 730 Southern-Dravidian
41 Marathi mr 132 507 Indic
42 Telugu te 39 243 South-Central-Dravidian
43 Sinhala si 31 65 Indic
44 Swahili sw 22 74 Bantoid


==> figures/dev_recall_bm25.dat <==
id lang code events mentions r1 r4 r8 r16
1 English en 1059 31632 56.6 73.4 79.0 83.6
2 German de 746 19429 49.4 68.0 73.5 78.7
3 Russian ru 766 16151 47.8 65.2 71.5 76.5
4 French fr 838 12578 45.6 65.3 70.6 75.8
5 Italian it 728 9703 46.8 64.2 70.4 76.9
6 Polish pl 649 8763 42.5 63.5 71.1 76.8
7 Spanish es 458 7857 62.7 79.5 83.7 87.2
8 Ukrainian uk 351 5148 52.0 73.5 79.9 84.8
9 Portuguese pt 496 4890 50.5 69.7 75.5 81.5
10 Japanese ja 347 4487 60.7 74.6 80.3 84.8
11 Finnish fi 350 4469 39.5 61.3 68.8 75.8
12 Czech cs 269 4101 58.2 72.0 77.2 82.0
13 Dutch nl 426 3956 60.7 77.9 82.9 87.1
14 Hebrew he 201 3095 69.6 84.5 88.7 91.8
15 Catalan ca 318 2545 67.5 80.9 87.0 91.4
16 Hungarian hu 340 2514 45.5 64.2 71.5 78.8
17 Arabic ar 246 2442 59.5 75.8 81.6 86.2
18 Chinese zh 282 2133 63.2 77.2 82.4 86.5
19 Norwegian no 266 2034 63.2 78.5 86.8 90.7
20 Swedish sv 267 1972 55.4 74.1 79.5 83.6
21 Serbian sr 150 1804 62.4 76.8 82.4 88.2
22 Vietnamese vi 124 1494 59.6 74.9 79.5 82.9
23 Turkish tr 187 1265 68.6 84.9 88.8 92.4
24 Indonesian id 204 1204 58.0 76.3 80.7 84.9
25 Bulgarian bg 149 1171 80.6 89.1 93.2 95.3
26 Korean ko 151 1110 70.8 84.1 87.9 91.6
27 Danish da 113 1020 58.2 78.7 84.0 87.0
28 Greek el 85 968 55.0 72.5 80.2 86.2
29 Romanian ro 114 955 68.6 84.7 89.7 92.6
30 Persian fa 114 845 69.1 86.8 90.9 95.0
31 Slovene sl 145 834 48.6 62.8 69.8 77.7
32 Slovak sk 57 570 64.7 79.7 83.5 87.0
33 Bengali bn 20 558 37.3 77.8 86.7 92.3
34 Thai th 76 540 22.8 37.8 42.4 47.4
35 Belarusian be 63 505 58.0 73.3 81.6 87.3
36 Malay ms 85 412 67.0 81.1 86.2 90.8
37 Tamil ta 23 200 72.0 84.5 87.5 92.0
38 Afrikaans af 25 185 74.6 90.8 95.7 98.4
39 Hindi hi 15 100 84.0 94.0 95.0 97.0
40 Malayalam ml 12 58 51.7 70.7 75.9 82.8
41 Marathi mr 10 41 85.4 97.6 100.0 100.0
42 Telugu te 3 16 31.2 68.8 87.5 100.0
43 Sinhala si 4 9 55.6 77.8 88.9 100.0
44 Swahili sw 2 4 75.0 100.0 100.0 100.0

==> figures/dev_recall_crosslingual_mbert.dat <==
id lang code mentions r1 r4 r8
1 English en 31632 89.2 96.8 98.4
2 German de 19429 87.4 96.7 98.4
3 Russian ru 16151 79.2 93.1 96.3
4 French fr 12578 83.0 94.3 96.9
5 Italian it 9703 80.4 92.3 96.3
6 Polish pl 8763 81.7 92.7 96.3
7 Spanish es 7857 89.8 96.8 98.3
8 Ukrainian uk 5148 78.5 92.6 95.8
9 Portuguese pt 4890 88.3 96.5 98.0
10 Japanese ja 4487 66.2 83.4 88.5
11 Finnish fi 4469 85.6 96.1 98.0
12 Czech cs 4101 64.8 87.7 91.4
13 Dutch nl 3956 88.6 96.2 98.0
14 Hebrew he 3095 81.5 93.6 96.0
15 Catalan ca 2545 87.7 95.9 98.0
16 Hungarian hu 2514 76.6 90.0 94.8
17 Arabic ar 2442 80.2 92.3 95.1
18 Chinese zh 2133 79.2 91.1 94.6
19 Norwegian no 2034 89.0 97.2 98.8
20 Swedish sv 1972 82.5 93.6 97.2
21 Serbian sr 1804 77.4 90.4 96.4
22 Vietnamese vi 1494 79.5 91.7 95.6
23 Turkish tr 1265 87.8 95.1 97.6
24 Indonesian id 1204 87.0 95.3 98.0
25 Bulgarian bg 1171 84.7 93.1 96.4
26 Korean ko 1110 75.9 89.7 93.7
27 Danish da 1020 85.9 95.6 97.7
28 Greek el 968 78.2 89.5 92.1
29 Romanian ro 955 82.9 93.2 96.3
30 Persian fa 845 72.2 91.0 94.7
31 Slovene sl 834 85.4 92.1 94.2
32 Slovak sk 570 57.4 87.5 89.1
33 Bengali bn 558 79.2 93.7 98.4
34 Thai th 540 15.6 42.8 54.3
35 Belarusian be 505 78.8 89.7 93.9
36 Malay ms 412 84.7 94.9 97.3
37 Tamil ta 200 52.5 84.5 92.0
38 Afrikaans af 185 95.1 98.9 99.5
39 Hindi hi 100 78.0 100.0 100.0
40 Malayalam ml 58 70.7 84.5 89.7
41 Marathi mr 41 58.5 82.9 90.2
42 Telugu te 16 43.8 87.5 100.0
43 Sinhala si 9 11.1 44.4 66.7
44 Swahili sw 4 50.0 100.0 100.0

==> figures/dev_recall_crosslingual_xlmr.dat <==
id lang code mentions r1 r4 r8
1 English en 31632 85.8 95.0 97.0
2 German de 19429 82.1 93.4 96.1
3 Russian ru 16151 75.6 89.4 93.3
4 French fr 12578 76.5 89.4 93.1
5 Italian it 9703 76.5 90.3 94.2
6 Polish pl 8763 76.7 88.7 91.7
7 Spanish es 7857 85.9 94.6 96.3
8 Ukrainian uk 5148 76.5 88.1 91.8
9 Portuguese pt 4890 84.7 94.4 96.3
10 Japanese ja 4487 67.5 82.2 87.3
11 Finnish fi 4469 84.1 95.2 96.9
12 Czech cs 4101 60.9 84.2 87.0
13 Dutch nl 3956 81.7 91.9 95.3
14 Hebrew he 3095 73.6 88.4 92.1
15 Catalan ca 2545 79.3 90.6 93.6
16 Hungarian hu 2514 72.4 82.7 87.7
17 Arabic ar 2442 76.5 89.7 93.2
18 Chinese zh 2133 75.5 88.9 93.0
19 Norwegian no 2034 85.0 94.2 97.3
20 Swedish sv 1972 81.0 92.6 95.5
21 Serbian sr 1804 72.9 87.3 92.8
22 Vietnamese vi 1494 73.0 88.0 92.0
23 Turkish tr 1265 82.5 91.2 93.5
24 Indonesian id 1204 84.0 91.5 94.4
25 Bulgarian bg 1171 80.8 91.1 93.5
26 Korean ko 1110 74.2 86.5 90.9
27 Danish da 1020 82.9 94.4 97.3
28 Greek el 968 71.6 87.9 92.1
29 Romanian ro 955 76.8 87.3 90.3
30 Persian fa 845 70.5 92.5 95.3
31 Slovene sl 834 76.6 86.0 89.7
32 Slovak sk 570 50.2 82.5 87.2
33 Bengali bn 558 77.1 93.0 96.6
34 Thai th 540 76.7 90.4 93.7
35 Belarusian be 505 70.3 86.3 88.1
36 Malay ms 412 82.5 92.5 95.4
37 Tamil ta 200 75.5 86.5 91.0
38 Afrikaans af 185 88.6 96.2 98.4
39 Hindi hi 100 82.0 95.0 99.0
40 Malayalam ml 58 82.8 96.6 98.3
41 Marathi mr 41 78.0 95.1 100.0
42 Telugu te 16 81.2 100.0 100.0
43 Sinhala si 9 66.7 77.8 100.0
44 Swahili sw 4 0.0 50.0 50.0

==> figures/dev_recall_multilingual_mbert.dat <==
id lang code mentions r1 r4 r8
1 English en 31632 87.0 95.6 97.6
2 German de 19429 85.9 96.3 98.2
3 Russian ru 16151 80.3 92.5 95.7
4 French fr 12578 79.8 92.5 95.8
5 Italian it 9703 80.8 92.5 95.8
6 Polish pl 8763 83.0 94.6 96.9
7 Spanish es 7857 88.8 96.4 98.2
8 Ukrainian uk 5148 87.2 96.3 98.2
9 Portuguese pt 4890 89.7 96.6 98.0
10 Japanese ja 4487 72.0 84.4 89.3
11 Finnish fi 4469 86.4 95.5 97.8
12 Czech cs 4101 83.4 94.7 97.0
13 Dutch nl 3956 92.1 97.3 98.6
14 Hebrew he 3095 91.7 97.2 98.3
15 Catalan ca 2545 93.8 98.0 99.0
16 Hungarian hu 2514 82.7 93.0 96.0
17 Arabic ar 2442 82.2 95.1 97.1
18 Chinese zh 2133 82.6 93.4 95.4
19 Norwegian no 2034 89.7 97.0 99.5
20 Swedish sv 1972 88.5 96.7 98.1
21 Serbian sr 1804 88.4 97.2 98.2
22 Vietnamese vi 1494 75.8 87.3 89.4
23 Turkish tr 1265 93.9 98.4 98.8
24 Indonesian id 1204 90.0 96.1 98.0
25 Bulgarian bg 1171 91.8 97.6 98.6
26 Korean ko 1110 91.2 96.7 98.1
27 Danish da 1020 86.7 93.9 97.3
28 Greek el 968 82.1 91.3 95.8
29 Romanian ro 955 89.6 97.2 98.5
30 Persian fa 845 88.0 96.8 98.0
31 Slovene sl 834 88.2 96.6 97.5
32 Slovak sk 570 80.5 95.4 97.9
33 Bengali bn 558 91.8 98.6 99.1
34 Thai th 540 13.9 39.6 52.4
35 Belarusian be 505 87.5 98.2 99.2
36 Malay ms 412 85.9 94.7 99.0
37 Tamil ta 200 83.0 94.5 98.0
38 Afrikaans af 185 100.0 100.0 100.0
39 Hindi hi 100 87.0 99.0 99.0
40 Malayalam ml 58 81.0 94.8 98.3
41 Marathi mr 41 80.5 100.0 100.0
42 Telugu te 16 50.0 100.0 100.0
43 Sinhala si 9 66.7 77.8 100.0
44 Swahili sw 4 100.0 100.0 100.0

==> figures/dev_recall_multilingual_xlmr.dat <==
id lang code mentions r1 r4 r8
1 English en 31632 85.2 94.4 96.5
2 German de 19429 86.4 94.6 96.9
3 Russian ru 16151 81.8 92.5 95.0
4 French fr 12578 76.3 89.4 93.0
5 Italian it 9703 76.4 90.1 94.8
6 Polish pl 8763 82.8 94.3 96.7
7 Spanish es 7857 88.4 96.1 97.6
8 Ukrainian uk 5148 86.5 95.4 97.2
9 Portuguese pt 4890 87.8 95.6 97.4
10 Japanese ja 4487 80.4 91.0 93.9
11 Finnish fi 4469 85.0 93.5 96.0
12 Czech cs 4101 84.9 94.1 96.3
13 Dutch nl 3956 90.9 97.4 98.4
14 Hebrew he 3095 90.5 97.2 98.3
15 Catalan ca 2545 90.6 97.3 98.5
16 Hungarian hu 2514 84.3 92.8 95.7
17 Arabic ar 2442 87.0 95.4 97.5
18 Chinese zh 2133 83.1 92.9 95.8
19 Norwegian no 2034 90.1 97.1 99.2
20 Swedish sv 1972 89.6 97.1 98.5
21 Serbian sr 1804 84.9 94.7 97.2
22 Vietnamese vi 1494 81.9 93.2 95.4
23 Turkish tr 1265 92.2 98.5 99.3
24 Indonesian id 1204 88.6 95.8 97.7
25 Bulgarian bg 1171 91.7 97.4 98.6
26 Korean ko 1110 86.8 96.7 98.5
27 Danish da 1020 90.1 96.9 98.4
28 Greek el 968 85.6 94.7 96.8
29 Romanian ro 955 90.6 96.6 98.0
30 Persian fa 845 93.4 98.2 98.9
31 Slovene sl 834 88.8 95.3 97.2
32 Slovak sk 570 82.8 95.8 97.9
33 Bengali bn 558 84.2 96.8 98.7
34 Thai th 540 88.7 95.9 97.2
35 Belarusian be 505 85.3 94.3 96.8
36 Malay ms 412 87.6 93.2 98.8
37 Tamil ta 200 85.0 94.5 98.0
38 Afrikaans af 185 97.8 100.0 100.0
39 Hindi hi 100 95.0 100.0 100.0
40 Malayalam ml 58 87.9 93.1 96.6
41 Marathi mr 41 90.2 100.0 100.0
42 Telugu te 16 81.2 93.8 93.8
43 Sinhala si 9 100.0 100.0 100.0
44 Swahili sw 4 100.0 100.0 100.0

==> figures/recall_k_results.dat <==
k ml-bm25+ ml-mbert ml-xlm-r xl-mbert xl-xlm-r
1 53.4 84.7 84.5 83.20 79.26
4 71.0 94.5 94.0 94.04 91.19
8 76.8 96.9 96.3 96.69 94.24
16 81.7 98.3 97.9 98.25 96.75
